Defending Root DNS Servers Against DDoS Using Layered Defenses

Distributed Denial-of-Service (DDoS) attacks exhaust resources, leaving a server unavailable to legitimate clients. The Domain Name System (DNS) is a frequent target of DDoS attacks. Since DNS is a critical infrastructure service, protecting it from DoS is imperative. Many prior approaches have focused on specific filters or anti-spoofing techniques to protect generic services. DNS root nameservers are more challenging to protect, since they use fixed IP addresses, serve very diverse clients and requests, receive predominantly UDP traffic that can be spoofed, and must guarantee high quality of service. In this paper we propose a layered DDoS defense for DNS root nameservers. Our defense uses a library of defensive filters, which can be optimized for different attack types, with different levels of selectivity. We further propose a method that automatically and continuously evaluates and selects the best combination of filters throughout the attack. We show that this layered defense approach provides exceptional protection against all attack types using traces of ten real attacks from a DNS root nameserver. Our automated system can select the best defense within seconds and quickly reduces traffic to the server within a manageable range, while keeping collateral damage lower than 2%. We can handle millions of filtering rules without noticeable operational overhead.

==> graphs/Data-and-Scripts/data-new-ip.txt <==
							2794763
1.02	97621	97621	0.034929974384232	0			
2.17	51220	148841	0.053257109815752	40537			
3.32	38799	187640	0.067139861233314	49085			
4.45	32855	220495	0.078895777566828	55424			
5.55	28554	249049	0.089112744085992	59734			
6.68	25460	274509	0.09822263998772	62166			
7.83	23315	297824	0.106565028948787	63712			
8.8	18567	316391	0.11320852608969	59823			
9.18	7114	323505	0.115754001323189	35205			
9.6	7281	330786	0.118359231176311	36111			
10.35	14686	345472	0.123614059582154	54995			
11.17	14633	360105	0.12884992394704	56948			
11.84	10847	370952	0.132731111725753	49581			
12.56	10734	381686	0.136571866737895	50084			
13.24	10859	392545	0.140457348261731	50923			
14.06	12630	405175	0.14497651500324	56537			
15.11	16816	421991	0.15099348316834	66541			
15.93	12172	434163	0.155348771971004	58758			
16.53	8731	442894	0.15847282935977	49271			
17.73	17495	460389	0.16473275193639	70971			
18.66	12783	473172	0.169306663928211	62752			
19.74	14373	487545	0.174449497148774	68656			
20.86	15394	502939	0.17995765651685	73064			
21.56	9065	512004	0.183201223144861	54979			
22.36	9314	521318	0.186533884984165	56866			
23.51	13712	535030	0.191440204410893	72078			
24.34	9951	544981	0.195000792553787	60321			
25.36	11787	556768	0.199218323700435	67864			
26.53	12724	569492	0.203771124778738	73157			
27.68	12267	581759	0.208160405730289	72809			
28.81	11671	593430	0.212336430674086	73282			
29.96	11679	605109	0.216515318114631	73761			
31.06	12313	617422	0.220921058422485	78528			
32.16	11033	628455	0.224868799250598	76369			
33.23	9098	637553	0.228124173677696	73303			
34.01	6388	643941	0.23040987733128	61042			
35.13	8947	652888	0.233611222132252	76805			
35.9	5945	658833	0.235738415028394	60828			
36.58	5057	663890	0.237547870785465	56609			
37.43	6025	669915	0.239703688649091	64231			
37.96	3702	673617	0.241028309019405	48163			
38.56	4372	677989	0.242592663492396	51818			
39.73	7862	685851	0.245405782171869	76935			
40.75	7568	693419	0.248113704095839	75207			
41.87	7523	700942	0.2508055244756	77576			
43	7231	708173	0.253392863724044	76745			
44.1	7015	715188	0.255902915560282	76721			
45.23	7262	722450	0.258501346983626	79154			
46.38	7141	729591	0.261056483143651	78299			
47.5	7501	737092	0.263740431657353	78038			
48.65	6634	743726	0.26611415708595	77537			
49.75	6282	750008	0.268361932657617	76691			
50.8	6509	756517	0.27069093157452	77889			
51.28	2719	759236	0.271663822656876	46176			
52.13	4520	763756	0.273281133319713	64793			
53.11	5414	769170	0.275218327994181	71360			
54.09	5417	774587	0.277156596104929	72253			
54.89	4417	779004	0.27873705212213	63382			
55.39	2886	781890	0.279769697824109	48106			
56.27	4784	786674	0.281481470879642	68141			
57.02	3891	790565	0.282873717735636	60139			
57.94	4549	795114	0.284501404949185	66597			
58.96	5232	800346	0.286373477822627	72688			
60.08	7170	807516	0.288938990533365	81328			
61	8225	815741	0.291881995002796	76909			
62.13	6805	822546	0.294316906299389	81928			
62.96	4481	827027	0.295920262290577	65877			
64.01	5460	832487	0.297873916321348	78571			
65.04	4962	837449	0.299649379929532	77082			
66.06	5253	842702	0.301528966856939	77689			
66.79	3532	846234	0.30279275917135	61066			
67.37	2464	848698	0.303674408169852	51261			
68.25	3683	852381	0.304992230110389	65838			
68.92	2461	854842	0.30587280567261	50802			
69.75	3277	858119	0.307045355903166	62241			
70.75	4703	862822	0.308728146179121	77479			
71.87	4757	867579	0.310430258308128	80653			
72.94	4542	872121	0.312055440837023	78219			
73.77	3501	875622	0.313308140976534	66100			
74.92	4779	880401	0.315018124971599	80901			
75.92	4473	884874	0.316618618466038	77449			
76.85	3759	888633	0.317963634125684	71354			
77.93	4782	893415	0.31967469155703	78195			
79.06	4662	898077	0.32134281153715	81194			
80.19	4715	902792	0.323029895558228	82363			
80.94	3055	905847	0.324123011504017	64165			
81.47	2146	907993	0.32489087625677	51164			
82.44	3511	911504	0.326147154517217	72189			
83.41	3694	915198	0.327468912390782	72778			
84.16	2781	917979	0.328463987822939	62319			
85.28	4210	922189	0.329970376736775	81469			
86.3	3732	925921	0.331305731469896	75616			
87.4	4181	930102	0.332801743833019	79117			
88.52	4235	934337	0.334317078049194	79234			
89.64	4197	938534	0.335818815405814	80376			
90.72	5192	943726	0.337676575795515	83732			
91.84	4268	947994	0.339203717810777	81882			
92.96	4523	952517	0.340822101909894	81811			
94.06	4110	956627	0.342292709614375	80494			
95.21	4136	960763	0.343772620433289	82402			
96.31	4115	964878	0.345245017198238	80353			
96.78	1575	966453	0.345808571245576	46046			
97.7	3210	969663	0.346957148065865	70561			
98.4	2404	972067	0.347817328338754	58152			
99.42	3632	975699	0.349116901862519	76197			
99.79	1146	976845	0.349526954521725	38749			
100.71	3155	980000	0.350655851676868	71826			
101.26	1840	981840	0.351314225928996	51417			
102.08	2795	984635	0.352314310730463	65484			
102.73	2170	986805	0.353090762973461	55944			
103.65	3055	989860	0.35418387891925	70897			
104.28	2054	991914	0.354918824959397	55067			
105.03	2503	994417	0.355814428629547	62786			
106.03	3484	997901	0.357061045963468	77894			
106.93	2895	1000796	0.358096911974289	70174			
108.03	3973	1004769	0.359518499421955	80178			
109.16	3548	1008317	0.360788016729862	79715			
110.26	3724	1012041	0.362120508966234	81277			
111.19	3058	1015099	0.363214698348304	72283			
111.86	2083	1017182	0.363960020939164	56488			
112.48	1807	1018989	0.364606587392205	55206			
113.45	3074	1022063	0.365706501767771	71536			
114.48	3133	1025196	0.366827527056856	77394			
115.13	2036	1027232	0.367556032479319	55874			
115.95	2642	1029874	0.368501372030473	66479			
116.78	2600	1032474	0.369431683473697	66865			
117.83	3294	1035768	0.370610316509844	77289			
118.83	3155	1038923	0.371739213664987	74419			
119.91	3427	1042350	0.372965435709575	77505			
120.84	5176	1047526	0.374817471105779	83925			
121.71	3559	1051085	0.376090924346716	72876			
122.46	3280	1054365	0.377264548013552	66604			
123.43	3495	1057860	0.378515101280502	76430			
124.43	3257	1061117	0.379680495269187	76906			
125.43	3420	1064537	0.380904212629121	78789			
126.48	3231	1067768	0.382060303503374	79000			
127	1593	1069361	0.382630298168396	49881			
127.55	1672	1071033	0.383228559988808	52856			
128.48	2746	1073779	0.38421111199769	71328			
129.51	3086	1076865	0.385315320118379	75662			
129.99	1372	1078237	0.385806238310726	46708			
130.87	2948	1081185	0.386861068362505	72139			
131.54	1816	1083001	0.387510855124388	55162			
132.17	1912	1084913	0.388194991847251	56970			
133.25	3174	1088087	0.389330687432172	80616			
134.17	2644	1090731	0.390276742607513	71507			
135.19	3194	1093925	0.391419594434304	79250			
136.22	3074	1096999	0.39251950880987	78282			
137.25	3443	1100442	0.393751455847956	78849			
138.3	3177	1103619	0.394888224869157	78785			
139.32	2938	1106557	0.395939476800001	76695			
140.3	2970	1109527	0.397002178717838	77669			
141.32	2831	1112358	0.398015144754671	77836			
142.22	2630	1114988	0.398956190560702	71499			
143.04	2310	1117298	0.399782736496798	66487			
143.49	1235	1118533	0.400224634432329	46102			
144.17	1762	1120295	0.400855099341161	56993			
144.95	2098	1122393	0.401605789113424	64628			
145.8	2482	1124875	0.40249387872961	69398			
146.75	2660	1127535	0.403445658898447	74032			
147.52	1985	1129520	0.404155915904139	63460			
148.02	1300	1130820	0.404621071625751	48913			
148.85	2305	1133125	0.405445828501379	68040			
149.85	2737	1135862	0.40642516020142	74454			
150.78	3409	1139271	0.407644941628324	79507			
151.8	2793	1142064	0.408644310805603	77329			
152.82	3194	1145258	0.409787162632395	78175			
153.84	2768	1148026	0.410777586507335	77423			
154.84	2666	1150692	0.411731513548734	76041			
155.82	2739	1153431	0.412711560872961	76299			
156.24	1192	1154623	0.41313807288847	45282			
156.64	859	1155482	0.413445433476828	36675			
157.34	1463	1156945	0.413968912569688	50803			
158.24	2371	1159316	0.41481728504349	71094			
159.01	1939	1161255	0.415511082692879	63170			
159.56	1811	1163066	0.416159080394295	53191			
160.08	1414	1164480	0.416665026694571	50541			
161.13	2585	1167065	0.417589970956392	76016			
161.93	1972	1169037	0.418295576404869	65341			
162.93	2639	1171676	0.419239842519741	74900			
163.91	2370	1174046	0.42008785718145	73366			
164.96	2548	1176594	0.42099956239581	76422			
166.01	2879	1179473	0.422029703413134	80869			
167.06	2760	1182233	0.423017264791326	78017			
168.13	3093	1185326	0.424123977596669	78448			
169.2	2734	1188060	0.425102235860429	78249			
170.3	2886	1190946	0.426134881562408	80296			
171.25	2482	1193428	0.427022971178594	73178			
171.7	1024	1194452	0.427389370762387	45681			
172.53	1776	1196228	0.428024845040528	59736			
173.48	2317	1198545	0.428853895661278	72647			
174.35	2051	1200596	0.429587768265144	66637			
175.27	2118	1202714	0.430345614279279	69333			
175.92	1562	1204276	0.430904516769401	57153			
176.75	2036	1206312	0.431633022191864	66680			
177.75	2441	1208753	0.432506441512214	75380			
178.53	1858	1210611	0.433171256382026	64344			
179.33	1979	1212590	0.433879366515157	65571			
180	1660	1214250	0.434473334590447	57386			
180.62	3199	1217449	0.435617975477706	67065			
181.04	1417	1218866	0.436124995214263	46749			
181.86	3299	1222165	0.437305417310878	69190			
182.73	4259	1226424	0.438829339017298	74527			
183.6	2617	1229041	0.439765733266112	71875			
184.52	2572	1231613	0.440686025970717	75180			
185.55	2803	1234416	0.441688973268932	80165			
186.58	2622	1237038	0.442627156578214	78657			
187.16	1539	1238577	0.443177829390184	54769			
187.63	1070	1239647	0.443560688330281	43649			
188.05	845	1240492	0.443863039549328	38701			
188.93	2125	1242617	0.444623390248118	71106			
189.6	1475	1244092	0.445151163086101	58171			
190.28	1837	1245929	0.445808463901948	62258			
190.8	1306	1247235	0.446275766496122	51716			
191.68	2450	1249685	0.447152406125314	71149			
192.51	2039	1251724	0.447881984984058	67391			
193.36	2012	1253736	0.448601902916276	68239			
194.39	2382	1256118	0.449454211323107	77766			
195.32	2403	1258521	0.450314033783902	75008			
196.34	2552	1261073	0.451227170246636	77165			
197.37	2873	1263946	0.452255164391399	79061			
198.44	2474	1266420	0.453140391510837	77033			
199.51	2442	1268862	0.45401416864328	77379			
200.38	2126	1270988	0.454774877154163	72589			
201.11	1708	1272696	0.455386020209943	63281			
201.84	1525	1274221	0.455931683652603	60318			
202.61	1763	1275984	0.456562506373528	64741			
203.24	1337	1277321	0.457040901142601	54461			
203.99	1536	1278857	0.457590500518291	61943			
205.04	2352	1281209	0.458432074562315	77994			
206.14	2603	1283812	0.45936345944182	81074			
207.04	1910	1285722	0.460046880540497	68907			
208.07	2215	1287937	0.460839434327705	75927			
209.14	2335	1290272	0.461674925566139	78025			
210.21	2548	1292820	0.462586630780499	81279			
211.24	2440	1295260	0.463459692288756	80913			
212.31	2584	1297844	0.464384278738483	80222			
213.39	2283	1300127	0.465201163748053	78660			
214.46	2183	1302310	0.465982267548268	77744			
215.46	2267	1304577	0.466793427564341	78149			
216.48	2165	1306742	0.467568090746872	76733			
217.48	2166	1308908	0.468343111741496	75762			
218.53	2237	1311145	0.469143537394763	76937			
219.58	2299	1313444	0.469966147397829	77494			
220.6	2220	1315664	0.470760490245506	79839			
221.63	2149	1317813	0.47152942843454	77335			
222.65	2144	1319957	0.472296577563106	75882			
223.7	2165	1322122	0.473071240745637	76935			
224.73	2040	1324162	0.473801177416475	77006			
225.75	2246	1326408	0.474604823378583	78806			
226.77	2159	1328567	0.475377339688553	77183			
227.82	2311	1330878	0.476204243436742	78379			
228.67	1683	1332561	0.476806441190183	66976			
229.65	2091	1334652	0.477554626277792	74561			
230.63	2214	1336866	0.478346822252907	76999			
231.61	2188	1339054	0.479129715113589	74564			
232.13	1017	1340071	0.479493610012727	48134			
232.88	1432	1341503	0.480005996930688	60308			
233.88	2019	1343522	0.480728419547561	74217			
234.61	1393	1344915	0.481226851793873	59853			
235.01	752	1345667	0.481495926488221	41388			
235.81	1668	1347335	0.482092757060259	63705			
236.31	1053	1348388	0.482469533194765	48850			
237.33	1972	1350360	0.483175138643241	75008			
238.05	1478	1351838	0.483703984917505	60525			
238.83	1538	1353376	0.484254299917381	60913			
239.9	2300	1355676	0.485077267732541	78428			
240.48	2226	1357902	0.485873757452779	64249			
241.45	2279	1360181	0.486689211213974	74249			
242.2	2166	1362347	0.487464232208599	67634			
243.18	2530	1364877	0.488369496805275	76277			
243.81	1315	1366192	0.48884001970829	57887			
244.88	2146	1368338	0.489607884461044	80938			
245.93	2298	1370636	0.490430136652017	80934			
247.01	2168	1372804	0.491205873270828	79947			
248.09	2166	1374970	0.491980894265453	80393			
249.24	2264	1377234	0.492790980845245	82740			
250.34	2387	1379621	0.493645078312544	83417			
251.44	2176	1381797	0.494423677428104	80598			
252.49	2127	1383924	0.49518474375108	78926			
253.57	2177	1386101	0.495963700678734	78512			
254.65	2077	1388178	0.496706876397033	78936			
255.7	2166	1390344	0.497481897391657	81157			
256.75	2072	1392416	0.498223284049488	79386			
257.8	2283	1394699	0.499040169059058	78897			
258.83	2064	1396763	0.499778693220141	77010			
259.86	1924	1398687	0.500467123688127	77659			
260.89	2020	1400707	0.501189904117093	80765			
261.96	1973	1402680	0.501895867377663	78095			
263.03	1889	1404569	0.502571774422375	77770			
264.11	2006	1406575	0.503289545482032	78183			
265.19	2294	1408869	0.504110366424631	78854			
266.21	2002	1410871	0.504826706235913	77412			
267.26	1905	1412776	0.505508338274122	77145			
268.33	1949	1414725	0.506205714044447	76580			
269.4	1907	1416632	0.506888061706842	77032			
270.4	2107	1418739	0.507641971787948	80809			
271.4	1855	1420594	0.508305713221479	78265			
272.43	2206	1422800	0.509095046699845	78797			
273.46	2024	1424824	0.509819258377186	79204			
274.51	1930	1426754	0.510509835717733	78113			
275.53	1958	1428712	0.5112104317969	79202			
275.88	606	1429318	0.51142726592559	37519			
276.63	1323	1430641	0.511900651325354	61292			
277.06	773	1431414	0.512177240073666	44699			
277.73	1046	1432460	0.512551511523517	53420			
278.6	1613	1434073	0.51312866243041	69162			
279.05	820	1434893	0.513422068347119	45801			
279.8	1192	1436085	0.513848580362628	57497			
280.47	1174	1437259	0.514268651760453	58573			
281.15	1291	1438550	0.514730587173224	59853			
281.72	997	1439547	0.515087325830491	52483			
282.79	1750	1441297	0.5157134969942	74813			
283.69	1581	1442878	0.516279197914099	69312			
284.64	1580	1444458	0.516844541021904	72593			
285.42	1496	1445954	0.517379827913852	67145			
286.4	1781	1447735	0.51801709125246	76631			
287.42	2009	1449744	0.518735935748398	77155			
288.5	1966	1451710	0.519439394324313	80055			
289.62	1897	1453607	0.520118163865773	79742			
290.72	2023	1455630	0.52084201773102	81045			
291.79	1959	1457589	0.521542971622281	79261			
292.86	1975	1459564	0.522249650507038	78924			
293.94	1883	1461447	0.522923410679188	78327			
295.01	1833	1463280	0.523579280246661	78627			
296.06	1897	1465177	0.524258049788122	79695			
297.11	1765	1466942	0.524889588133233	78590			
298.16	1832	1468774	0.525545099888613	77789			
299.19	1802	1470576	0.526189877281186	76324			
300.19	3418	1473994	0.527412879016933	82603			
301.09	2714	1476708	0.528383981038822	81409			
302.07	2239	1478947	0.529185122316275	80509			
303.09	2260	1481207	0.529993777647693	80868			
304.12	1956	1483163	0.530693658102673	79230			
305.12	1910	1485073	0.531377079201349	78765			
306.12	1897	1486970	0.532055848742809	77878			
307.14	1921	1488891	0.532743205774515	76983			
308.14	1804	1490695	0.533388698791275	76506			
309.16	1742	1492437	0.534012007458235	76524			
310.06	1632	1494069	0.534595956794905	71177			
310.79	1468	1495537	0.535121224948234	67587			
311.56	1405	1496942	0.535623950939668	65995			
312.33	1657	1498599	0.536216845578677	65609			
313.1	1486	1500085	0.536748554349689	65466			
313.87	1274	1501359	0.537204406956869	64905			
314.65	1608	1502967	0.537779768803294	65531			
315.4	1644	1504611	0.538368011885087	67635			
316.2	1433	1506044	0.538880756615141	68074			
317	1410	1507454	0.539385271667043	67410			
317.8	1657	1509111	0.539978166306052	68823			
318.62	1569	1510680	0.540539573480828	68368			
319.45	1373	1512053	0.541030849485269	67506			
320.28	1580	1513633	0.541596192593075	70434			
321.11	1479	1515112	0.542125396679432	70059			
321.93	1393	1516505	0.542623828925744	67397			
322.33	753	1517258	0.542893261432186	43830			
323.03	1144	1518402	0.543302598467205	57505			
323.68	1259	1519661	0.543753083892981	58523			
324.01	565	1520226	0.543955247725836	38166			
324.53	999	1521225	0.54431270200729	51501			
324.88	563	1521788	0.544514150215958	34745			
325.6	2564	1524352	0.545431580423814	61131			
326.48	1946	1526298	0.546127882757858	72036			
327.21	1344	1527642	0.546608782211586	63836			
328.11	1605	1529247	0.547183070621731	71808			
328.74	1043	1530290	0.547556268635301	57613			
329.52	1371	1531661	0.548046829015555	66155			
330.34	1740	1533401	0.548669422058328	72638			
331.11	1375	1534776	0.549161413686957	68500			
331.66	1041	1535817	0.54953389607634	54514			
332.63	1850	1537667	0.550195848449403	75550			
333.41	1386	1539053	0.550691776011061	67332			
334.39	1671	1540724	0.551289680019379	76685			
335.36	1662	1542386	0.551884363718856	76701			
336.34	1612	1543998	0.552461156813655	76638			
337.32	1650	1545648	0.553051546768009	75932			
338.32	1728	1547376	0.553669846065659	76187			
339.35	1708	1549084	0.554280989121439	77013			
340.4	1878	1550962	0.554952960233122	79277			
341.38	1685	1552647	0.55555587361075	77559			
342.38	1663	1554310	0.55615091512232	76771			
343.4	1710	1556020	0.556762773802287	76709			
344.42	1679	1557699	0.557363540307353	76885			
345.42	1777	1559476	0.557999372397588	79044			
346.44	1995	1561471	0.558713207524216	78610			
347.47	2348	1563819	0.559553350319866	79180			
348.52	1850	1565669	0.56021530269293	79587			
349.59	1918	1567587	0.560901586288354	79385			
350.47	1698	1569285	0.561509151223199	73597			
351.09	951	1570236	0.561849430524162	53286			
351.79	1210	1571446	0.562282383157355	60542			
352.34	910	1572356	0.562607992162484	52585			
352.79	739	1573095	0.562872415299616	45001			
353.64	1313	1574408	0.563342222578444	65673			
354.57	1510	1575918	0.563882518839701	72357			
355.49	1700	1577618	0.564490799398733	73355			
356.52	1664	1579282	0.565086198722396	77329			
357.32	1292	1580574	0.56554849194726	63757			
358.14	1271	1581845	0.566003271118159	64345			
359.02	1386	1583231	0.566499198679816	69411			
359.92	1421	1584652	0.567007649664748	71269			
360.85	2882	1587534	0.568038864118353	86800			
361.72	1830	1589364	0.568693660249545	75160			
362.72	2191	1591555	0.569477626546509	82125			
363.74	1854	1593409	0.570141010167946	79757			
364.72	1717	1595126	0.570755373532568	78235			
365.69	1695	1596821	0.571361865031131	78093			
366.62	1603	1598424	0.571935437817089	75227			
367.67	1582	1600006	0.572501496549081	79133			
368.77	1808	1601814	0.573148420814216	82481			
369.87	1760	1603574	0.57377817009886	81321			
370.95	1865	1605439	0.574445489653327	83647			
372	1700	1607139	0.575053770212358	80520			
373.1	1772	1608911	0.575687813242125	81556			
374.2	1710	1610621	0.576299671922091	81797			
375.28	1747	1612368	0.576924769649519	82489			
376.36	1816	1614184	0.577574556411402	82068			
377.46	2137	1616321	0.578339200855314	83029			
378.56	1751	1618072	0.578965729831116	80572			
379.49	1460	1619532	0.579488135487696	74384			
380.59	1798	1621330	0.580131481631895	83776			
381.67	1703	1623033	0.580740835627207	81518			
382.24	867	1623900	0.581051058712313	53288			
383.12	1375	1625275	0.581543050340941	71341			
384.02	1376	1626651	0.582035399781663	70555			
384.7	1031	1627682	0.582404304050111	60591			
385.48	6781	1634463	0.584830627856459	68503			
386.61	1790	1636253	0.585471111503909	83226			
387.74	1737	1637990	0.586092631110402	82746			
388.91	1801	1639791	0.586737050690881	83651			
390.01	1762	1641553	0.587367515599713	82779			
391.06	1898	1643451	0.588046642953267	84967			
392.18	1958	1645409	0.588747239032433	84981			
393.3	1795	1647204	0.589389511740351	83883			
394.4	1720	1648924	0.590004948541254	83352			
395.5	1788	1650712	0.590644716564517	83437			
396.42	1346	1652058	0.591126331642433	72524			
397.54	1646	1653704	0.591715290348412	82369			
398.34	1188	1654892	0.592140371115547	66657			
399.17	1450	1656342	0.592659198651192	67291			
399.95	1229	1657571	0.593098949714162	64579			
401.02	1854	1659425	0.5937623333356	83489			
402.09	1635	1661060	0.59434735610855	80816			
403.19	1630	1662690	0.594930589821033	81179			
404.27	1869	1664559	0.595599340623874	81060			
405.35	1675	1666234	0.596198675880567	82839			
406.4	1594	1667828	0.596769028357682	80616			
407.48	1841	1669669	0.597427760421903	81226			
408.26	1190	1670859	0.597853556813225	65838			
409.28	1527	1672386	0.598399935880073	78417			
410.4	1766	1674152	0.599031832037278	83200			
411.47	1627	1675779	0.599613992313481	80205			
412.12	924	1676703	0.599944610687919	57015			
412.57	678	1677381	0.600187207287344	46730			
413.69	1613	1678994	0.600764358194237	80449			
414.37	955	1679949	0.601106068743575	55909			
415.05	1050	1680999	0.6014817714418	60326			
415.6	786	1681785	0.601763011747329	50691			
416.13	804	1682589	0.602050692670541	51994			
417.25	1677	1684266	0.602650743551421	81375			
418.27	1465	1685731	0.603174938268469	75495			
419.19	1374	1687105	0.603666572085003	72500			
420.22	2217	1689322	0.604459841496399	84472			
421.15	1899	1691221	0.605139326662046	81971			
422.23	1990	1693211	0.605851372728206	86373			
423.33	1804	1695015	0.606496865744967	84294			
424.43	1678	1696693	0.60709727443794	84270			
425.43	1716	1698409	0.607711279990468	79938			
426.51	1671	1700080	0.608309183998786	81628			
427.66	1642	1701722	0.608896711456392	83876			
428.79	1716	1703438	0.60951071700892	84083			
429.92	1670	1705108	0.610108263205145	83588			
431.04	1676	1706784	0.610707956273931	85535			
432.16	1575	1708359	0.611271510321269	82697			
433.29	1815	1710174	0.611920939271058	82143			
434.39	1653	1711827	0.612512402661693	81488			
435.44	1602	1713429	0.613085617635556	82229			
436.51	1573	1715002	0.613648456058707	81761			
437.59	1838	1716840	0.614306114686648	82693			
438.69	1605	1718445	0.614880403096792	81848			
439.77	1527	1719972	0.61542678216364	81188			
440.8	1525	1721497	0.6159724456063	82053			
441.77	1429	1722926	0.61648375908798	76263			
442.12	500	1723426	0.616662665134754	40887			
442.94	925	1724351	0.616993641321286	59135			
443.91	1392	1725743	0.617491715755504	75569			
444.61	993	1726736	0.617847023164397	60855			
445.51	1457	1728193	0.618368355384696	74054			
445.86	467	1728660	0.618535453632383	38825			
446.41	588	1729248	0.618745847143389	44939			
446.93	651	1729899	0.618978782816289	49705			
447.78	1221	1731120	0.619415671382511	69605			
448.83	1484	1732604	0.619946664529336	80271			
449.66	1183	1733787	0.620369956236003	69413			
450.39	1304	1735091	0.620836543205989	67507			
451.41	1493	1736584	0.621370756661656	78107			
452.33	1503	1738087	0.621908548238258	76459			
453.28	1394	1739481	0.622407338296664	74598			
454.45	1600	1741081	0.622979837646341	83385			
455.47	1437	1742518	0.623494013624769	77360			
456.6	1603	1744121	0.624067586410726	82643			
457.7	1636	1745757	0.62465296699577	81678			
458.78	1565	1747322	0.625212942922173	80943			
459.9	1526	1748848	0.625758964176927	81596			
460.97	1601	1750449	0.626331821338697	84475			
462.04	1476	1751925	0.626859951988773	80618			
463.12	1421	1753346	0.627368402973705	80921			
464.2	1418	1754764	0.627875780522356	80838			
465.27	1613	1756377	0.628452931429248	82763			
466.3	1520	1757897	0.628996805811441	80275			
467.33	1632	1759529	0.629580755148111	80610			
468.4	1444	1760973	0.630097435811194	80726			
469.5	1519	1762492	0.630640952381293	80754			
470.55	1591	1764083	0.631210231422128	82373			
471.63	1519	1765602	0.631753747992227	81244			
472.73	1501	1767103	0.632290823944642	81621			
473.56	1181	1768284	0.632713400027122	68242			
473.88	401	1768685	0.632856882676635	34483			
474.85	1207	1769892	0.633288761873547	68284			
475.48	905	1770797	0.633612581818208	57800			
475.98	661	1771458	0.633849095612043	47781			
476.73	1002	1772460	0.634207623329778	62601			
477.41	970	1773430	0.634554701060519	59920			
478.48	1446	1774876	0.635072097347789	79260			
479.31	1089	1775965	0.635461754717663	67944			
480.03	1406	1777371	0.635964838521191	64029			
480.9	1903	1779274	0.636645754935213	82092			
481.82	1768	1781042	0.637278366716605	79459			
482.7	1504	1782546	0.637816516105301	75430			
483.75	1606	1784152	0.638391162327539	83265			
484.83	1669	1785821	0.63898835071167	82581			
485.9	1728	1787549	0.639606650009321	83471			
487	1665	1789214	0.640202407145078	83792			
488.08	1650	1790864	0.640792797099432	82082			
489.16	1490	1792354	0.641325937118818	82078			
490.23	1616	1793970	0.641904161461992	82998			
491.31	1579	1795549	0.642469146757704	82668			
492.36	1532	1797081	0.643017314885019	81373			
493.43	1512	1798593	0.643558326770463	81258			
494.5	1605	1800198	0.644132615180607	82039			
495.55	1692	1801890	0.64473803324289	83292			
496.63	1567	1803457	0.64529872479348	83479			
497.71	1798	1805255	0.645942070937679	83736			
498.83	1638	1806893	0.64652816714691	84028			
499.93	1560	1808453	0.647086354012845	82868			
500.96	1665	1810118	0.647682111148602	83579			
502.06	1570	1811688	0.648243876135472	82573			
502.38	458	1812146	0.648407754074317	38113			
503.03	630	1812776	0.648633175693252	48150			
503.78	1022	1813798	0.648998859652858	63995			
504.38	905	1814703	0.649322679597519	56596			
505.15	1097	1815800	0.649715199464141	66261			
505.87	984	1816784	0.650067286564192	62713			
506.92	1476	1818260	0.650595417214268	78689			
507.74	1097	1819357	0.65098793708089	65279			
508.31	774	1820131	0.651264883641296	54674			
509.44	1401	1821532	0.651766178384357	78530			
510.24	1385	1822917	0.65226174813392	73140			
511.09	1370	1824287	0.652751950702081	73666			
512.01	1249	1825536	0.653198858006922	74840			
513.08	1675	1827211	0.653798193263615	84786			
514.16	1595	1828806	0.654368903552824	83217			
515.24	1519	1830325	0.654912420122923	85071			
516.31	1470	1831795	0.655438403900438	82918			
517.36	1429	1833224	0.655949717382118	81460			
518.44	1453	1834677	0.656469618354043	81921			
519.54	1563	1836240	0.657028878656258	83368			
520.62	1579	1837819	0.65759386395197	84992			
521.7	1434	1839253	0.658106966494118	82854			
522.77	1401	1840654	0.658608261237178	81633			
523.87	1520	1842174	0.659152135619371	82276			
524.97	1590	1843764	0.659721056848112	83095			
526.05	1502	1845266	0.660258490612621	85341			
527.13	1599	1846865	0.660830632150204	84126			
528.23	1530	1848395	0.661378084653332	82861			
529.33	1465	1849860	0.661902279370379	82230			
530.4	1550	1851410	0.662456888115379	83434			
531.45	1431	1852841	0.662968917221246	81001			
532.58	1490	1854331	0.663502057240632	81140			
533.68	1439	1855770	0.664016948843247	80310			
534.75	1490	1857260	0.664550088862633	80702			
535.77	1476	1858736	0.66507821951271	80725			
536.82	1376	1860112	0.665570568953432	80164			
537.87	1414	1861526	0.666076515253709	80760			
538.94	1441	1862967	0.666592122480511	81001			
539.99	1497	1864464	0.667127767184552	81694			
540.94	2463	1866927	0.66800905837096	88678			
541.92	1666	1868593	0.668605173318811	83560			
542.89	2021	1870614	0.669328311559871	82720			
543.71	1282	1871896	0.669787026663799	71066			
544.76	1570	1873466	0.670348791650669	83409			
545.78	1509	1874975	0.670888730099833	82693			
546.8	1468	1876443	0.671413998253161	81827			
547.23	636	1877079	0.671641566744658	45451			
547.66	602	1877681	0.671856969624974	46382			
548.64	1183	1878864	0.672280261331641	72651			
549.41	1043	1879907	0.672653459345211	66716			
550.28	1358	1881265	0.673139368168249	74258			
550.7	592	1881857	0.673351192927629	46337			
551.65	1372	1883229	0.673842111119977	75221			
552.58	1289	1884518	0.67430333090856	75342			
553.5	1236	1885754	0.674745586656185	74348			
554.57	1508	1887262	0.675285167293255	81783			
555.42	1208	1888470	0.675717404302261	72565			
556.47	1501	1889971	0.676254480254676	82484			
557.05	754	1890725	0.676524270573211	56463			
558	1335	1892060	0.677001949718098	77013			
558.95	1288	1893348	0.677462811694587	74764			
559.72	1041	1894389	0.677835294083971	66913			
560.05	414	1894803	0.677983428290699	39365			
560.93	1023	1895826	0.678349470062399	67931			
561.96	1305	1897131	0.678816414844479	80196			
562.98	1453	1898584	0.679336315816404	79662			
564.05	1386	1899970	0.679832243378061	82025			
565.13	1347	1901317	0.68031421626807	83317			
566.15	1363	1902680	0.680801914151576	80627			
567.2	1306	1903986	0.681269216745749	81044			
568.25	1467	1905453	0.681794127086984	80727			
569.3	1380	1906833	0.68228790777608	81042			
570.33	1543	1908376	0.682840011836424	83095			
571.26	1309	1909685	0.683308387866878	78708			
572.18	1351	1911036	0.683791792005261	76834			
573.13	1271	1912307	0.684246571176161	77032			
574.06	1174	1913481	0.684666642573986	75985			
575.04	1254	1914735	0.685115338939295	78536			
576.06	1409	1916144	0.685619496179104	80953			
577.08	1351	1917495	0.686102900317487	80951			
578.11	1342	1918837	0.686583084147028	80022			
579.13	1378	1920215	0.687076149211937	79317			
580.11	1253	1921468	0.687524487765152	80096			
581.08	1268	1922736	0.687978193499771	79350			
582.06	1213	1923949	0.688412219569244	78346			
583.04	1260	1925209	0.688863062807115	77376			
584.02	1235	1926444	0.689304960742646	77880			
585.02	1290	1927734	0.689766538343323	79326			
585.99	1268	1929002	0.690220244077942	79442			
586.97	1280	1930282	0.690678243557683	79299			
587.97	1311	1931593	0.691147335212324	78824			
588.85	1097	1932690	0.691539855078946	73386			
589.82	1276	1933966	0.691996423310313	76428			
590.79	1240	1935206	0.692440110306312	80738			
591.76	1171	1936377	0.692859108267857	77488			
592.36	822	1937199	0.693153229808753	57972			
593.29	1202	1938401	0.693583319945197	75398			
593.96	787	1939188	0.69386491806282	59368			
594.78	1041	1940229	0.694237400452203	69346			
595.7	1154	1941383	0.694650315608157	75795			
596.4	934	1942317	0.694984512103531	63145			
597.28	1155	1943472	0.695397785071579	73479			
597.95	856	1944328	0.695704072223655	59747			
598.85	1156	1945484	0.696117703003797	73105			
599.52	918	1946402	0.696446174505674	61428			
599.99	639	1947041	0.696674816433451	48646			
600.46	933	1947974	0.697008655116731	53389			
601.18	1004	1948978	0.697367898458653	64754			
601.96	1046	1950024	0.697742169908504	70784			
602.63	1204	1951228	0.698172975669135	67235			
603.51	1149	1952377	0.698584101764622	74785			
604.44	1223	1953600	0.699021705955031	77613			
605.34	1301	1954901	0.699487219488737	77270			
606.04	864	1955765	0.699796369137562	60966			
606.86	1111	1956876	0.700193898373494	71840			
607.74	1115	1957991	0.700592858857799	74419			
608.66	1189	1959180	0.701018297437028	75568			
609.56	1154	1960334	0.701431212592982	75362			
610.48	1252	1961586	0.701879193334104	78046			
611.38	1239	1962825	0.70232252251801	76409			
612.28	1128	1963953	0.702726134559531	75099			
613.18	1179	1965132	0.703147995017824	75009			
614.08	1127	1966259	0.703551249247253	74142			
614.96	1037	1967296	0.703922300388262	73452			
615.81	1094	1968390	0.704313746818603	75094			
616.68	1107	1969497	0.704709844806161	74146			
617.55	1237	1970734	0.705152458365879	75051			
618.43	1141	1971875	0.705560721964617	73594			
619.31	997	1972872	0.705917460621885	74397			
620.19	1229	1974101	0.706357211684855	75431			
621.07	1059	1975160	0.706736134691922	75421			
621.99	1128	1976288	0.707139746733444	75064			
622.91	1030	1977318	0.707508293189798	75599			
623.84	1121	1978439	0.707909400546665	76216			
624.24	486	1978925	0.70808329722413	43341			
624.87	740	1979665	0.708348078173355	57646			
625.6	924	1980589	0.708678696547793	65038			
626.42	985	1981574	0.709031141459938	68855			
626.95	602	1982176	0.709246544340254	50552			
627.37	422	1982598	0.709397541043731	39567			
628.15	791	1983389	0.709680570409727	60795			
629.08	1086	1984475	0.71006915434332	76229			
630.05	1174	1985649	0.710489225741145	77235			
630.6	783	1986432	0.710769392610393	59331			
631.47	1114	1987546	0.711167995282605	74500			
632.34	1179	1988725	0.711589855740898	75282			
633.09	960	1989685	0.711933355350704	66114			
633.94	1013	1990698	0.712295819001468	72025			
634.89	1098	1991796	0.712688696680184	78279			
635.67	1026	1992822	0.713055811888164	70150			
636.4	893	1993715	0.713375338087702	65145			
637.13	909	1994624	0.713700589280737	65244			
637.8	801	1995425	0.713987196767669	60845			
638.77	1132	1996557	0.714392240057565	77354			
639.74	1191	1997748	0.71481839426098	77605			
640.69	1204	1998952	0.715249200021612	79893			
641.66	1128	2000080	0.715652812063134	78176			
642.63	1181	2001261	0.716075388145614	77805			
643.6	1127	2002388	0.716478642375042	78067			
644.57	1153	2003541	0.716891199718903	77604			
645.54	1197	2004738	0.71731950079488	79654			
646.47	1192	2005930	0.717746012810389	77856			
647.45	1250	2007180	0.718193277927323	78504			
648.38	1163	2008343	0.71860941339212	76313			
649.35	1188	2009531	0.719034494159254	75502			
650.25	1111	2010642	0.719432023395186	76577			
650.9	715	2011357	0.719687859042073	58394			
651.62	810	2012167	0.719977686837846	62606			
652	442	2012609	0.720135839783195	42768			
652.73	914	2013523	0.720462880036697	66614			
653.53	989	2014512	0.720816756197216	68951			
653.86	399	2014911	0.720959523222542	38174			
654.33	571	2015482	0.721163833927957	41433			
655.3	1313	2016795	0.721633641206786	75155			
656.07	1012	2017807	0.721995747045456	67469			
656.75	758	2018565	0.722266968612365	60391			
657.55	925	2019490	0.722597944798897	69254			
658.08	586	2020076	0.722807622685716	52283			
659.06	1056	2021132	0.723185472256503	74629			
659.99	1112	2022244	0.723583359304528	75205			
660.74	1485	2023729	0.724114710263446	77278			
661.61	1168	2024897	0.72453263478871	76737			
662.51	1249	2026146	0.724979542093551	77529			
663.43	1150	2027296	0.725391026001131	77339			
664.35	1155	2028451	0.725804298969179	77485			
665.23	1088	2029539	0.726193598526959	77613			
666.1	1114	2030653	0.726592201199171	76046			
667	1359	2032012	0.727078467834303	75407			
667.9	1230	2033242	0.727518576709367	75687			
668.45	705	2033947	0.727770834235318	55946			
669.17	767	2034714	0.728045276111069	60113			
669.9	861	2035575	0.728353352323614	65862			
670.78	1202	2036777	0.728783442460058	78147			
671.43	805	2037582	0.729071481195364	62258			
672.35	1212	2038794	0.729505149452744	76050			
673.25	1174	2039968	0.729925220850569	76189			
674.17	1074	2041042	0.73030951103904	76260			
675.07	1080	2042122	0.730695948100071	76496			
675.97	1119	2043241	0.731096339832751	77143			
676.89	1144	2044385	0.73150567686777	77179			
677.82	1159	2045544	0.731920381084192	78910			
678.72	1058	2046602	0.732298946279166	76474			
679.65	1001	2047603	0.732657116184807	75971			
680.57	1081	2048684	0.733043911057932	79319			
681.45	1052	2049736	0.733420329380345	75484			
682.07	710	2050446	0.733674375966764	58984			
682.72	651	2051097	0.733907311639663	58409			
683.09	370	2051467	0.734039702114276	41615			
683.76	739	2052206	0.734304125251408	59099			
684.61	936	2053142	0.734639037370968	72326			
685.44	1143	2054285	0.735048016593894	73974			
686.27	986	2055271	0.735400819318132	72115			
687.12	973	2056244	0.735748970485154	72807			
687.89	857	2057101	0.736055615449324	67932			
688.72	966	2058067	0.736401261931692	72222			
689.55	944	2059011	0.736739036548001	71740			
690.12	753	2059764	0.737008469054442	60116			
690.52	517	2060281	0.737193457906806	48442			
691.2	811	2061092	0.737483643514674	65476			
692.03	986	2062078	0.737836446238912	73277			
692.85	995	2063073	0.738192469271992	73317			
693.65	917	2063990	0.738520582961775	70554			
694.38	898	2064888	0.738841898221781	68432			
695.26	1041	2065929	0.739214380611165	74871			
695.98	834	2066763	0.739512795897183	66284			
696.53	578	2067341	0.739719611287254	55235			
697.38	967	2068308	0.740065615581715	72501			
698.28	971	2069279	0.74041305112455	73007			
699.06	830	2070109	0.740710035162195	69233			
699.98	984	2071093	0.741062122262245	74195			
700.88	982	2072075	0.741413493738109	76689			
701.75	968	2073043	0.741759855844664	75034			
702.6	963	2074006	0.74210442889075	73860			
703.45	993	2074999	0.742459736299643	73044			
704.28	959	2075958	0.742802878097356	73165			
705.11	936	2076894	0.743137790216916	73850			
705.93	958	2077852	0.743480574202535	73424			
706.73	965	2078817	0.743825862872809	72851			
707.53	1171	2079988	0.744244860834353	73563			
708.35	1054	2081042	0.744621994780953	72189			
709.17	939	2081981	0.744957980336794	73015			
709.64	503	2082484	0.745137959819849	49783			
710.21	672	2083156	0.745378409546713	59086			
710.99	830	2083986	0.745675393584358	65423			
711.64	827	2084813	0.745971304185722	62626			
712.11	531	2085344	0.746161302407396	49834			
712.81	808	2086152	0.746450414578982	63252			
713.21	449	2086601	0.746611072208985	45029			
713.94	2273	2088874	0.747424379097619	68652			
714.59	1127	2090001	0.747827633327048	63051			
715.22	816	2090817	0.748119607995383	59770			
715.99	1030	2091847	0.748488154451737	68466			
716.61	701	2092548	0.748738980729314	58456			
717.41	909	2093457	0.749064231922349	69003			
718.13	789	2094246	0.749346545664158	64533			
718.9	857	2095103	0.749653190628329	68549			
719.57	731	2095834	0.749914751268712	60100			
720.1	771	2096605	0.750190624392838	58565			
720.78	821	2097426	0.75048438812164	61814			
721.56	1163	2098589	0.750900523586436	74372			
722.36	1228	2099817	0.751339916837313	73502			
723.16	1109	2100926	0.751736730449058	74744			
723.96	1077	2102003	0.752122094073809	74261			
724.74	1053	2103056	0.752498870208315	74981			
725.51	1057	2104113	0.752877077591195	73640			
725.93	554	2104667	0.75307530549102	49380			
726.71	902	2105569	0.7533980519994	70522			
727.44	919	2106488	0.753726881313371	68352			
728.26	1057	2107545	0.754105088696251	74725			
729.01	896	2108441	0.75442568833207	67319			
729.81	1036	2109477	0.754796381660985	74232			
730.66	1187	2110664	0.755221104616026	79416			
731.53	1076	2111740	0.755606110428684	77495			
732.4	1116	2112856	0.756005428725083	77065			
733.27	1101	2113957	0.756399379840079	77586			
734.09	1102	2115059	0.756793688767169	74871			
734.97	1076	2116135	0.757178694579827	76499			
735.84	1105	2117240	0.757574076943197	78076			
736.72	1107	2118347	0.757970174930754	79271			
737.59	1171	2119518	0.758389172892299	78823			
738.49	1045	2120563	0.758763086530056	79072			
739.39	1058	2121621	0.75914165172503	78014			
740.26	1068	2122689	0.759523795040939	79024			
741.16	1089	2123778	0.759913452410813	79576			
741.99	849	2124627	0.760217234878235	73149			
742.81	861	2125488	0.760525311090779	72388			
743.48	717	2126205	0.760781862361853	64423			
743.83	348	2126553	0.760906380970408	42140			
744.68	960	2127513	0.761249880580214	74665			
745.36	769	2128282	0.761525038080152	66100			
745.81	457	2128739	0.761688558206903	49134			
746.46	778	2129517	0.761966936015684	63337			
747.04	679	2130196	0.762209890427203	58825			
747.77	788	2130984	0.762491846356918	67461			
748.32	623	2131607	0.762714763291199	56632			
748.9	606	2132213	0.762931597419889	55892			
749.5	658	2132871	0.763167037777443	60388			
750.33	1032	2133903	0.763536299857984	78899			
751.03	762	2134665	0.763808952673268	66528			
751.78	801	2135466	0.7640955601602	70501			
752.63	1002	2136468	0.764454087877935	77018			
753.43	836	2137304	0.76475321878814	70427			
754.1	760	2138064	0.765025155979237	65333			
754.68	616	2138680	0.765245568228862	60335			
755.56	915	2139595	0.765572966294459	78145			
756.39	931	2140526	0.765906089353552	75405			
757.26	966	2141492	0.766251735835919	76620			
757.96	805	2142297	0.766539774571225	66291			
758.69	736	2143033	0.766803124272076	65632			
759.44	785	2143818	0.767084006765511	67191			
760.32	1071	2144889	0.767467223517701	78926			
761.1	894	2145783	0.767787107529333	72296			
761.97	960	2146743	0.768130607139138	75019			
762.87	1007	2147750	0.768490923917341	76649			
763.77	979	2148729	0.768841221956924	76253			
764.65	909	2149638	0.769166473149959	75181			
765.52	985	2150623	0.769518918062104	77378			
766.45	985	2151608	0.769871362974249	77402			
767.32	1062	2152670	0.770251359417596	76621			
768.19	953	2153623	0.770592354342748	75416			
769.07	950	2154573	0.770932275831618	76773			
769.94	941	2155514	0.771268977011646	75395			
770.77	1051	2156565	0.771645037521965	76579			
771.64	942	2157507	0.771982096514087	75321			
772.26	651	2158158	0.772215032186987	60861			
772.64	382	2158540	0.772351716406722	44574			
773.14	507	2159047	0.772533127138151	52478			
773.96	798	2159845	0.772818661188802	70303			
774.73	789	2160634	0.773100974930611	70621			
775.41	780	2161414	0.773380068363579	64715			
776.23	831	2162245	0.773677410213317	72177			
776.66	411	2162656	0.773824470983765	47809			
777.41	637	2163293	0.774052397287355	60136			
778.19	785	2164078	0.77433327978079	68396			
779.09	893	2164971	0.774652805980328	73910			
780.02	995	2165966	0.775008829013408	76158			
780.75	1146	2167112	0.775418881672614	78994			
781.42	818	2167930	0.775711571965136	69508			
782.24	1008	2168938	0.776072246555432	77749			
782.87	787	2169725	0.776353844673055	64195			
783.52	700	2170425	0.776604313138538	64392			
784.27	875	2171300	0.776917398720392	71466			
784.75	515	2171815	0.777101671948569	54372			
785.23	550	2172365	0.777298468600021	53295			
785.8	643	2173008	0.777528541776172	59527			
786.35	650	2173658	0.777761119636978	58317			
786.93	602	2174260	0.777976522517294	59289			
787.51	614	2174874	0.778196219142732	61320			
788.31	871	2175745	0.778507873476212	72135			
788.88	582	2176327	0.778716120114657	58247			
789.3	450	2176777	0.778877135556754	45973			
789.83	538	2177315	0.779069638463082	51282			
790.58	858	2178173	0.779376641239347	70717			
790.95	363	2178536	0.779506527029304	45072			
791.78	898	2179434	0.77982784228931	73721			
792.26	532	2179966	0.780018198323078	54791			
793.04	804	2180770	0.78030587924629	71814			
793.84	877	2181647	0.780619680452332	72702			
794.67	943	2182590	0.780957097256547	75346			
795.3	746	2183336	0.781224025078334	64671			
796.08	822	2184158	0.78151814661923	74208			
796.85	864	2185022	0.781827296268056	71130			
797.65	1049	2186071	0.782202641154187	75412			
798.33	698	2186769	0.782452393995484	66795			
799.11	829	2187598	0.782749020221035	72092			
799.64	563	2188161	0.782950468429702	55714			
800.32	717	2188878	0.783207019700776	67186			
800.94	649	2189527	0.783439239749489	62660			
801.67	810	2190337	0.783729067545262	70353			
802.39	828	2191165	0.78402533595872	68180			
803.12	778	2191943	0.7843037137675	69435			
803.75	651	2192594	0.7845366494404	62788			
804.48	764	2193358	0.78481001787987	69602			
805.31	926	2194284	0.785141351878496	76221			
806.13	919	2195203	0.785470181192466	74278			
806.95	846	2196049	0.785772890223608	72938			
807.78	883	2196932	0.78608883830221	74770			
808.61	853	2197785	0.786394052018007	74290			
809.44	867	2198652	0.786704275103112	74549			
810.26	1020	2199672	0.787069243438531	78291			
811.09	898	2200570	0.787390558698537	77406			
811.92	885	2201455	0.787707222401327	75200			
812.72	931	2202386	0.78804034546042	75558			
813.54	882	2203268	0.788355935726929	74371			
814.34	787	2204055	0.788637533844551	74001			
815.09	713	2204768	0.788892653867251	68770			
815.74	626	2205394	0.789116644237812	62068			
816.11	395	2205789	0.789257980014763	45106			
816.78	535	2206324	0.789449409484811	53703			
817.36	689	2207013	0.789695942017266	60305			
817.78	395	2207408	0.789837277794217	47165			
818.58	729	2208137	0.790098122810414	67010			
819.26	677	2208814	0.790340361597745	63825			
819.66	365	2209179	0.79047096301189	45034			
820.38	817	2209996	0.790763295492319	69571			
821.18	846	2210842	0.791066004523461	73877			
822	773	2211615	0.791342593271773	72873			
822.68	695	2212310	0.791591272676789	65246			
823.2	577	2212887	0.791797730254766	55468			
824.03	860	2213747	0.792105448655217	73674			
824.58	654	2214401	0.792339457764397	58127			
825.15	657	2215058	0.792574540309858	59210			
825.85	743	2215801	0.792840394695364	64611			
826.45	662	2216463	0.793077266301293	61996			
827.18	825	2217288	0.79337246127847	69297			
827.66	565	2217853	0.793574625111324	52623			
828.54	902	2218755	0.793897371619704	72842			
829.04	534	2219289	0.794088443277659	54250			
829.51	482	2219771	0.794260908706749	51208			
830.23	855	2220626	0.794566838046732	70217			
830.66	513	2221139	0.794750395650723	50995			
831.44	915	2222054	0.795077793716319	72564			
831.86	448	2222502	0.795238093534228	47562			
832.74	852	2223354	0.795542949437931	73078			
833.46	762	2224116	0.795815602253214	67546			
834.23	860	2224976	0.796123320653665	70960			
835.05	868	2225844	0.796433901550865	72569			
835.85	967	2226811	0.796779905845326	74327			
836.57	837	2227648	0.797079394567625	68588			
837.29	746	2228394	0.797346322389412	66369			
837.96	749	2229143	0.797614323647479	63520			
838.43	547	2229690	0.79781004686265	52475			
839.3	897	2230587	0.798131004310562	72596			
840.07	988	2231575	0.798484522658988	74892			
840.57	720	2232295	0.798742147366342	61802			
841.27	919	2233214	0.799070976680312	71029			
842.07	954	2234168	0.799412329417557	74897			
842.62	694	2234862	0.799660651010479	60688			
843.34	709	2235571	0.799914339784805	63995			
844.12	835	2236406	0.800213112882917	73732			
844.9	791	2237197	0.800496142248913	73868			
845.53	668	2237865	0.800735160727403	64227			
846.05	584	2238449	0.800944122990035	57670			
846.8	890	2239339	0.801262575753293	71789			
847.57	863	2240202	0.801571367590025	71854			
848.1	632	2240834	0.801797504833147	57649			
848.9	847	2241681	0.802100571676382	67531			
849.45	732	2242413	0.802362490128859	59405			
850.3	909	2243322	0.802687741321894	72754			
851.02	849	2244171	0.802991523789316	70728			
851.6	644	2244815	0.803221954777561	58887			
852.33	802	2245617	0.803508920076586	71118			
852.68	383	2246000	0.803645962108415	43550			
853.41	876	2246876	0.803959405502363	69299			
854.01	664	2247540	0.804196992732479	61737			
854.68	688	2248228	0.80444316745284	63678			
855.35	821	2249049	0.804736931181642	69548			
856.07	818	2249867	0.805029621474164	70456			
856.82	839	2250706	0.805329825820651	71262			
857.57	893	2251599	0.805649352020189	73099			
858.3	813	2252412	0.805940253252244	70536			
859.07	848	2253260	0.806243677907572	71574			
859.84	876	2254136	0.80655712130152	71511			
860.62	852	2254988	0.806861977205223	73873			
861.32	724	2255712	0.807121033160951	66528			
861.59	289	2256001	0.807224440855987	35972			
861.92	323	2256324	0.807340014162203	40360			
862.22	326	2256650	0.807456660904699	40342			
862.54	369	2257019	0.807588693567218	39222			
863.34	860	2257879	0.807896411967669	71899			
864.12	823	2258702	0.808190891320659	71777			
864.8	715	2259417	0.808446726967546	65581			
865.33	630	2260047	0.808672148586481	60184			
866.13	989	2261036	0.809026024747	73254			
866.83	753	2261789	0.809295457253442	66617			
867.56	816	2262605	0.809587431921777	69402			
867.94	373	2262978	0.80972089583267	46115			
868.51	559	2263537	0.809920912792963	53675			
869.23	605	2264142	0.810137389109559	56117			
869.98	730	2264872	0.81039859193785	66374			
870.7	824	2265696	0.810693429102933	70407			
871.55	884	2266580	0.811009734993629	75544			
872.37	918	2267498	0.811338206495506	73858			
873.09	768	2268266	0.811613006183351	68222			
873.77	749	2269015	0.811881007441418	66565			
874.15	413	2269428	0.812028783836053	45960			
874.85	646	2270074	0.812259930448485	64041			
875.6	807	2270881	0.812548684807978	71994			
876.43	929	2271810	0.812881092242884	75809			
877.18	778	2272588	0.813159470051664	70610			
877.9	753	2273341	0.813428902558106	66941			
878.5	628	2273969	0.813653608552854	60662			
878.92	452	2274421	0.813815339619138	47955			
879.7	706	2275127	0.814067954957182	63193			
880.38	833	2275960	0.814366012431108	70193			
881.18	849	2276809	0.81466979489853	73654			
881.91	757	2277566	0.814940658653346	68779			
882.58	705	2278271	0.815192916179297	64075			
883.31	839	2279110	0.815493120525783	68724			
884.13	878	2279988	0.815807279543918	73580			
884.85	746	2280734	0.816074207365705	67214			
885.38	603	2281337	0.816289968058114	59988			
886.15	838	2282175	0.816589814592507	69586			
886.9	806	2282981	0.816878211139907	69319			
887.38	667	2283648	0.817116871806303	54607			
888.23	848	2284496	0.817420296461632	71362			
889.1	904	2285400	0.817743758594199	75832			
889.95	817	2286217	0.818036091074628	75112			
890.8	952	2287169	0.818376728187685	78344			
891.67	952	2288121	0.818717365300743	77158			
892.09	416	2288537	0.818866215131659	47574			
892.64	517	2289054	0.819051203984023	51118			
893.16	513	2289567	0.819234761588013	54451			
894.01	894	2290461	0.819554645599645	73137			
894.79	843	2291304	0.819856281194506	71938			
895.12	317	2291621	0.81996970762816	40743			
896.04	861	2292482	0.820277783840705	73634			
896.77	757	2293239	0.82054864759552	68817			
897.52	784	2294023	0.820829172276862	70097			
898.3	796	2294819	0.821113990703326	70781			
899.12	845	2295664	0.821416341922374	73729			
899.95	812	2296476	0.821706885342335	73032			
900.58	1456	2297932	0.82222785975054	76545			
901.35	1039	2298971	0.822599626515737	76256			
902.17	1017	2299988	0.822963521414875	78647			
903	1033	2301021	0.82333314130751	77194			
903.83	954	2301975	0.823674494044754	77194			
904.65	882	2302857	0.823990084311264	76755			
905.47	956	2303813	0.824332152672695	77618			
906.14	661	2304474	0.824568666466531	60733			
906.91	850	2305324	0.824872806746046	72715			
907.71	825	2306149	0.825168001723223	70248			
908.58	886	2307035	0.825485023238107	75518			
909.35	826	2307861	0.825780576027377	72646			
910.12	821	2308682	0.82607433975618	74107			
910.94	895	2309577	0.826394581579905	76714			
911.62	801	2310378	0.826681189066837	68344			
912.35	1446	2311824	0.827198585354107	72101			
913.12	992	2312816	0.827553534950906	72478			
913.87	799	2313615	0.827839426813651	70401			
914.6	859	2314474	0.828146787402009	70491			
915.43	936	2315410	0.828481699521569	77519			
916.25	914	2316324	0.828808739775072	75857			
917.07	891	2317215	0.829127550350423	75554			
917.9	989	2318204	0.829481426510942	76230			
918.72	882	2319086	0.829797016777451	74532			
919.54	870	2319956	0.830108313298838	75294			
920.36	853	2320809	0.830413527014634	77174			
921.21	871	2321680	0.830725181348114	76634			
921.64	455	2322135	0.830887985850679	49308			
922.01	364	2322499	0.83101822945273	43765			
922.79	625	2323124	0.831241862011197	63413			
923.06	280	2323404	0.831342049397391	35392			
923.64	394	2323798	0.831483027362249	44381			
924.42	806	2324604	0.831771423909648	72176			
925.12	763	2325367	0.832044434537025	67275			
925.8	698	2326065	0.832294187378322	65703			
926.55	876	2326941	0.832607630772269	71246			
927.23	723	2327664	0.832866328915904	64056			
927.61	425	2328089	0.833018399055662	45556			
928.33	679	2328768	0.833261353467181	63862			
929.16	953	2329721	0.833602348392332	74095			
929.91	722	2330443	0.833860688723874	68599			
930.24	434	2330877	0.834015979172474	47185			
930.99	654	2331531	0.834249988281654	63554			
931.81	951	2332482	0.834590267582618	76069			
932.61	945	2333427	0.834928400011021	74574			
933.38	838	2334265	0.835228246545414	71545			
934.15	734	2334999	0.835490880622078	72159			
935.02	856	2335855	0.835797167774155	76509			
935.67	640	2336495	0.836026167514025	63338			
936.4	793	2337288	0.836309912504209	69402			
937.22	865	2338153	0.836619419965128	73833			
937.87	650	2338803	0.836851997825934	60861			
938.72	841	2339644	0.837152917796607	74558			
939.49	730	2340374	0.837414120624897	68993			
940.36	921	2341295	0.837743665563055	77390			
941.28	935	2342230	0.838078219870522	78645			
942.18	872	2343102	0.838390232016096	76199			
943.08	856	2343958	0.838696519168173	75489			
943.98	862	2344820	0.839004953192811	75800			
944.85	911	2345731	0.839330920010033	76272			
945.7	911	2346642	0.839656886827255	77938			
946.55	871	2347513	0.839968541160735	75729			
947.38	882	2348395	0.840284131427244	76492			
948.13	763	2349158	0.840557142054621	69405			
948.88	800	2349958	0.84084339172946	69923			
949.73	873	2350831	0.841155761687127	74494			
950.46	760	2351591	0.841427698878223	68998			
951.28	836	2352427	0.841726829788429	73963			
951.83	514	2352941	0.841910745204513	56112			
952.3	485	2353426	0.842084284069884	51403			
953.05	595	2354021	0.842297182265544	61609			
953.92	819	2354840	0.84259023037016	75024			
954.69	760	2355600	0.842862167561257	69030			
955.44	729	2356329	0.843123012577453	71092			
956.19	679	2357008	0.843365966988972	66466			
957.04	791	2357799	0.843648996354968	74815			
957.77	732	2358531	0.843910914807445	65907			
958.6	853	2359384	0.844216128523241	73961			
959.42	809	2360193	0.844505598506922	71855			
960	605	2360798	0.844722074823518	58326			
960.8	1380	2362178	0.845215855512614	82328			
961.63	955	2363133	0.845557566061952	77556			
962.45	1033	2364166	0.845927185954587	78667			
963.1	711	2364877	0.8461815903531	64612			
963.65	597	2365474	0.846395204172948	59982			
964.47	856	2366330	0.846701491325025	75911			
965.3	897	2367227	0.847022448772937	78528			
966.1	831	2368058	0.847319790622675	74237			
966.65	548	2368606	0.84751587164994	59071			
967.35	618	2369224	0.847736999523752	65968			
968.2	865	2370089	0.848046506984671	74400			
969.08	891	2370980	0.848365317560022	77525			
969.91	872	2371852	0.848677329705596	75173			
970.68	870	2372722	0.848988626226982	75750			
971.53	841	2373563	0.849289546197656	76316			
972.4	887	2374450	0.849606925524633	77341			
973.28	864	2375314	0.849916075173458	77143			
974.21	939	2376253	0.8502520607293	79094			
975.13	925	2377178	0.850583036915831	80022			
976	863	2378041	0.850891828752563	78619			
976.88	910	2378951	0.851217437757692	78795			
977.78	930	2379881	0.851550203004691	77808			
978.66	875	2380756	0.851863288586546	77441			
979.54	873	2381629	0.852175658544213	77693			
980.34	795	2382424	0.852460119158583	74055			
980.86	534	2382958	0.852651190816538	56584			
981.11	263	2383221	0.852745295397141	34646			
981.38	250	2383471	0.852834748420528	34626			
982.4	828	2384299	0.853131016833986	75030			
982.78	421	2384720	0.853281655725369	45240			
983.65	869	2385589	0.853592594434662	75292			
984.42	807	2386396	0.853881348794155	70198			
985.29	853	2387249	0.854186562509952	77499			
986.09	782	2388031	0.854466371567106	73178			
986.41	263	2388294	0.854560476147709	40310			
987.36	790	2389084	0.854843147701612	73002			
987.81	475	2389559	0.855013108446047	49260			
988.74	856	2390415	0.855319395598124	74585			
989.29	590	2391005	0.855530504733317	57191			
990.14	836	2391841	0.855829635643523	74372			
990.81	712	2392553	0.856084397854129	67189			
991.58	827	2393380	0.856380308455493	71648			
992.46	974	2394354	0.856728817434609	79395			
993.38	849	2395203	0.857032599902031	78546			
994.28	919	2396122	0.857361429216001	78995			
995.18	888	2397010	0.857679166355072	78299			
995.76	591	2397601	0.857890633302359	57234			
996.54	721	2398322	0.858148615821807	69508			
997.29	730	2399052	0.858409818650097	69414			
998.17	881	2399933	0.858725051104512	76049			
999.1	948	2400881	0.859064256969196	78197			
1000.05	944	2401825	0.859402031585505	79412			
1000.98	910	2402735	0.859727640590633	81355			
1001.9	981	2403716	0.860078654254404	78619			
1002.83	891	2404607	0.860397464829755	78938			
1003.76	923	2405530	0.860727725392099	77924			
1004.68	914	2406444	0.861054765645602	78208			
1005.58	949	2407393	0.861394329322379	79779			
1006.46	890	2408283	0.861712782085637	77216			
1007.34	910	2409193	0.862038391090765	77770			
1008.24	867	2410060	0.862348614175871	77842			
1009.16	909	2410969	0.862673865368906	77244			
1010.08	892	2411861	0.862993033756351	78625			
1010.96	900	2412761	0.863315064640544	78761			
1011.86	875	2413636	0.863628150222398	77669			
1012.76	860	2414496	0.863935868622849	76495			
1013.61	799	2415295	0.864221760485594	75006			
1014.24	581	2415876	0.864429649311945	62138			
1014.61	378	2416254	0.864564902283306	42411			
1015.51	841	2417095	0.86486582225398	74404			
1016.36	808	2417903	0.865154934425567	74632			
1016.99	587	2418490	0.865364970124479	61793			
1017.31	310	2418800	0.865475891873479	39935			
1018.09	738	2419538	0.865739957198517	67825			
1018.87	754	2420292	0.866009747517052	70482			
1019.69	878	2421170	0.866323906535187	72876			
1020.44	1067	2422237	0.866705692039003	78922			
1021.06	661	2422898	0.866942205832838	61952			
1021.88	912	2423810	0.867268530462154	75856			
1022.75	1053	2424863	0.867645306596659	79985			
1023.67	981	2425844	0.86799632026043	81505			
1024.62	1026	2426870	0.86836343546841	81966			
1025.45	949	2427819	0.868702999145187	77919			
1026.17	824	2428643	0.86899783631027	70422			
1026.8	688	2429331	0.869244011030631	64765			
1027.1	306	2429637	0.869353501531257	40818			
1027.67	613	2430250	0.869572840344602	59084			
1028.32	1075	2431325	0.869957488345166	64719			
1028.94	945	2432270	0.870295620773568	65297			
1029.66	1043	2433313	0.870668818787139	70206			
1030.08	505	2433818	0.87084951389438	49339			
1030.76	910	2434728	0.871175122899509	73371			
1031.14	520	2435248	0.871361185188154	51124			
1031.94	766	2436014	0.871635269251811	70552			
1032.69	780	2436794	0.871914362684779	70272			
1033.41	738	2437532	0.872178428009817	69300			
1034.13	712	2438244	0.872433190220423	67505			
1034.9	756	2439000	0.872703696163145	69653			
1035.6	801	2439801	0.872990303650077	72781			
1036.32	763	2440564	0.873263314277454	69964			
1037.05	717	2441281	0.873519865548528	69116			
1037.78	828	2442109	0.873816133961985	70630			
1038.5	797	2442906	0.874101310200543	71363			
1039.23	717	2443623	0.874357861471617	70146			
1039.96	721	2444344	0.874615843991065	69273			
1040.46	553	2444897	0.874813714078797	58841			
1040.74	255	2445152	0.874904956162651	39326			
1041.46	662	2445814	0.87514182776858	65539			
1042.11	630	2446444	0.875367249387515	65108			
1042.84	697	2447141	0.875616644416718	70361			
1043.44	640	2447781	0.875845644156589	61794			
1043.79	367	2448148	0.875976961194921	43123			
1044.14	283	2448431	0.876078222017395	37776			
1044.66	501	2448932	0.876257485876262	56438			
1045.34	763	2449695	0.876530496503639	68242			
1045.97	615	2450310	0.876750550941171	61022			
1046.67	687	2450997	0.876996367849438	67627			
1047.45	787	2451784	0.87727796596706	72795			
1047.85	378	2452162	0.877413218938422	47934			
1048.62	791	2452953	0.877696248304418	71161			
1049.4	787	2453740	0.87797784642204	70659			
1050.13	807	2454547	0.878266600781533	70503			
1050.83	759	2455306	0.878538180160536	71913			
1051.61	773	2456079	0.878814768908848	72538			
1052.31	741	2456820	0.879079907670167	69128			
1052.98	649	2457469	0.87931212771888	64711			
1053.7	680	2458149	0.879555439942492	66258			
1054.47	719	2458868	0.879812706837753	71178			
1055.19	658	2459526	0.880048147195308	66927			
1055.96	709	2460235	0.880301835969633	71531			
1056.81	867	2461102	0.880612059054739	75103			
1057.54	709	2461811	0.880865747829064	69756			
1058.41	757	2462568	0.88113661158388	75018			
1059.21	772	2463340	0.881412842520099	72133			
1060.13	964	2464304	0.881757773378279	83109			
1061.05	924	2465228	0.882088391752717	80881			
1061.97	871	2466099	0.882400046086198	78492			
1062.9	816	2466915	0.882692020754533	79567			
1063.82	818	2467733	0.882984711047055	78822			
1064.77	878	2468611	0.88329887006519	79684			
1065.67	889	2469500	0.883616965016354	80226			
1066.55	858	2470358	0.883923967792618	78625			
1067.43	955	2471313	0.884265678341956	79828			
1068.35	878	2472191	0.884579837360091	79237			
1069.28	974	2473165	0.884928346339207	78386			
1070.16	813	2473978	0.885219247571261	78237			
1071.03	803	2474781	0.88550657068238	77488			
1071.91	892	2475673	0.885825739069825	77854			
1072.39	453	2476126	0.885987827948202	52692			
1072.81	336	2476462	0.886108052811634	43717			
1073.56	669	2477131	0.886347429102217	66547			
1074.09	516	2477647	0.886532060142488	55040			
1074.94	755	2478402	0.886802208273116	68067			
1075.69	680	2479082	0.887045520496729	67897			
1076.56	867	2479949	0.887355743581835	74753			
1077.08	483	2480432	0.887528566823019	54973			
1077.98	853	2481285	0.887833780538815	75766			
1078.61	583	2481868	0.888042384989353	60800			
1079.49	819	2482687	0.888335433093969	76799			
1080.24	843	2483530	0.88863706868883	75210			
1081.06	905	2484435	0.888960888633491	80759			
1081.43	543	2484978	0.889155180600287	48823			
1082.26	919	2485897	0.889484009914257	76812			
1083.11	925	2486822	0.889814986100789	78586			
1083.68	595	2487417	0.89002788429645	59749			
1084.63	933	2488350	0.89036172297973	79892			
1085.51	956	2489306	0.890703791341162	79942			
1086.38	855	2490161	0.891009720681145	78224			
1087.26	838	2490999	0.891309567215538	77673			
1088.04	721	2491720	0.891567549734986	71270			
1088.71	703	2492423	0.891819091636751	64960			
1089.56	920	2493343	0.892148278762815	75922			
1090.28	728	2494071	0.892408765966917	70395			
1091.15	768	2494839	0.892683565654762	77639			
1092	794	2495633	0.892967668457039	76423			
1092.88	803	2496436	0.893254991568158	77737			
1093.78	851	2497287	0.893559489659767	76770			
1094.66	818	2498105	0.893852179952289	76220			
1095.51	810	2498915	0.894142007748063	78553			
1096.38	793	2499708	0.894425752738247	77573			
1097.28	926	2500634	0.894757086736872	77762			
1098.15	837	2501471	0.895056575459171	76964			
1099.03	827	2502298	0.895352486060535	76318			
1099.91	843	2503141	0.895654121655396	77210			
1100.74	819	2503960	0.895947169760012	78458			
1101.27	525	2504485	0.896135021109124	56175			
1101.9	527	2505012	0.896323588082424	59586			
1102.57	603	2505615	0.896539348774834	62822			
1103.15	487	2506102	0.896713603264391	56571			
1103.53	342	2506444	0.896835975000385	41516			
1104.31	682	2507126	0.897080002848184	68755			
1105.19	808	2507934	0.897369115019771	77436			
1106.09	824	2508758	0.897663952184854	79040			
1106.84	686	2509444	0.897909411281028	68037			
1107.66	759	2510203	0.898180990660031	69815			
1108.51	766	2510969	0.898455074723688	74676			
1109.43	838	2511807	0.898754921258082	78787			
1110.1	610	2512417	0.898973186635146	61149			
1110.85	785	2513202	0.899254069128581	73531			
1111.78	863	2514065	0.899562860965312	79454			
1112.65	814	2514879	0.899854120009461	77714			
1113.17	487	2515366	0.900028374499018	54796			
1114.1	843	2516209	0.900330010093879	76207			
1114.87	689	2516898	0.900576542626334	70015			
1115.74	757	2517655	0.900847406381149	77007			
1116.41	594	2518249	0.901059946764717	61353			
1117.31	818	2519067	0.901352637057239	78804			
1118.21	816	2519883	0.901644611725574	78462			
1119.13	800	2520683	0.901930861400412	77940			
1120.01	765	2521448	0.902204587651976	76910			
1120.88	825	2522273	0.902499782629153	79812			
1121.76	836	2523109	0.902798913539359	81780			
1122.66	887	2523996	0.903116292866336	77946			
1123.56	805	2524801	0.903404331601642	78328			
1124.46	828	2525629	0.9037006000151	77151			
1125.34	798	2526427	0.903986134065751	79088			
1126.22	814	2527241	0.904277393109899	78513			
1127.1	830	2528071	0.904574377147543	78093			
1127.98	989	2529060	0.904928253308062	77658			
1128.86	767	2529827	0.905202695183813	76849			
1129.73	963	2530790	0.9055472682299	81481			
1130.61	872	2531662	0.905859280375474	80897			
1131.33	695	2532357	0.906107959780489	67418			
1131.65	310	2532667	0.906218881529489	42454			
1132.05	340	2533007	0.906340537641296	42736			
1132.55	414	2533421	0.906488671848024	50181			
1133.47	831	2534252	0.906786013697763	78719			
1134.35	819	2535071	0.907079061802378	76403			
1135.27	774	2535845	0.907356008362784	79284			
1136	618	2536463	0.907577136236597	68082			
1136.8	687	2537150	0.907822953144864	70495			
1137.63	686	2537836	0.908068412241038	72589			
1138.3	772	2538608	0.908344643177257	60639			
1139.23	1010	2539618	0.90870603339174	78457			
1140.11	997	2540615	0.909062772049007	79801			
1140.93	1088	2541703	0.909452071606787	82557			
1141.86	1058	2542761	0.909830636801761	84919			
1142.69	1362	2544123	0.910317976873173	78031			
1143.59	946	2545069	0.910656467113669	79437			
1144.22	691	2545760	0.910903715270311	62834			
1144.69	422	2546182	0.911054711973788	52752			
1145.67	878	2547060	0.911368870991923	79249			
1146.59	854	2547914	0.911674442519813	80613			
1147.52	885	2548799	0.911991106222603	80653			
1148.44	863	2549662	0.912299898059334	77189			
1149.16	675	2550337	0.912541421222479	66908			
1150.14	900	2551237	0.912863452106672	83124			
1151.11	878	2552115	0.913177611124807	81871			
1152.08	870	2552985	0.913488907646194	81347			
1153.05	865	2553850	0.913798415107113	81719			
1154.05	838	2554688	0.914098261641506	80176			
1155	859	2555547	0.914405622229864	80026			
1155.92	897	2556444	0.914726579677776	81557			
1156.87	910	2557354	0.915052188682904	81144			
1157.87	920	2558274	0.915381375808968	83545			
1158.82	922	2559196	0.91571127855922	80137			
1159.77	937	2560133	0.916046548490874	80317			
1160.74	861	2560994	0.916354624703419	83437			
1161.67	844	2561838	0.916656618110373	80071			
1162.39	612	2562450	0.916875599111624	64021			
1163.11	594	2563044	0.917088139495191	66732			
1164.04	746	2563790	0.917355067316978	77594			
1164.87	768	2564558	0.917629867004823	72934			
1165.62	697	2565255	0.917879262034026	69305			
1166.6	876	2566131	0.918192705427974	81716			
1167.6	875	2567006	0.918505791009828	82042			
1168.62	929	2567935	0.918838198444734	81349			
1169.6	851	2568786	0.919142696536343	80955			
1170.55	894	2569680	0.919462580547975	84681			
1171.52	856	2570536	0.919768867700052	83263			
1172.52	886	2571422	0.920085889214935	83471			
1173.5	920	2572342	0.920415076340999	81918			
1174.5	813	2573155	0.920705977573054	82131			
1175.5	865	2574020	0.921015485033972	82711			
1176.52	804	2574824	0.921303165957185	82517			
1177.05	473	2575297	0.921472411077433	54693			
1177.55	387	2575684	0.921610884357636	49713			
1178	357	2576041	0.921738623275033	45909			
1178.97	730	2576771	0.921999826103323	74344			
1179.8	722	2577493	0.922258166434864	70926			
1180.5	617	2578110	0.922478936496583	67482			
1181.33	680	2578790	0.922722248720195	71230			
1182.26	751	2579541	0.92299096560245	77932			
1183.24	840	2580381	0.92329152776103	80878			
1184.14	754	2581135	0.923561318079565	75901			
1184.81	575	2581710	0.923767060033355	62222			
1185.63	757	2582467	0.924037923788171	73169			
1186.5	817	2583284	0.9243302562686	74648			
1186.95	380	2583664	0.924466224864148	49499			
1188.07	909	2584573	0.924791476057183	83514			
1188.89	728	2585301	0.925051963261285	71377			
1189.82	839	2586140	0.925352167607772	77922			
1190.77	841	2586981	0.925653087578446	81506			
1191.64	740	2587721	0.925917868527671	72611			
1192.59	773	2588494	0.926194457275984	79859			
1193.52	827	2589321	0.926490367877348	76484			
1194.52	870	2590191	0.926801664398734	82064			
1195.55	924	2591115	0.927132282773172	83856			
1196.57	895	2592010	0.927452524596898	82743			
1197.6	865	2592875	0.927762032057817	82761			
1198.62	901	2593776	0.928084420754103	82217			
1199.64	898	2594674	0.928405736014109	82098			
1200.57	1160	2595834	0.928820798042625	88986			
1201.55	894	2596728	0.929140682054256	84579			
1202.53	1005	2597733	0.929500283208272	84454			
1203.5	893	2598626	0.92981980940781	83142			
1204.48	868	2599494	0.93013039030501	83500			
1205.46	920	2600414	0.930459577431074	85204			
1206.44	910	2601324	0.930785186436202	82983			
1207.32	794	2602118	0.931069289238479	75882			
1208.27	836	2602954	0.931368420148685	79340			
1208.92	510	2603464	0.931550904316395	60868			
1209.55	516	2603980	0.931735535356665	60461			
1210.3	610	2604590	0.93195380073373	66486			
1210.87	533	2605123	0.93214451457959	58757			
1211.67	674	2605797	0.932385679930642	72606			
1212.42	643	2606440	0.932615753106793	66929			
1213.22	723	2607163	0.932874451250428	72032			
1214.14	853	2608016	0.933179664966224	78572			
1214.61	393	2608409	0.933320285118989	49689			
1215.56	807	2609216	0.933609039478482	82620			
1216.51	788	2610004	0.933890995408197	80800			
1217.41	772	2610776	0.934167226344416	78433			
1218.44	903	2611679	0.93449033066489	84407			
1219.42	818	2612497	0.934783020957412	79942			
1220.49	920	2613417	0.935112208083476	86431			
1221.52	821	2614238	0.935405971812279	84040			
1222.34	717	2614955	0.935662523083353	71978			
1223.07	542	2615497	0.935856457238056	61892			
1223.92	624	2616121	0.936079731984429	71385			
1224.74	618	2616739	0.936300859858242	68987			
1225.66	706	2617445	0.936553475196287	78110			
1226.68	807	2618252	0.93684222955578	80293			
1227.7	809	2619061	0.93713169953946	81433			
1228.73	850	2619911	0.937435839818976	82924			
1229.78	889	2620800	0.93775393477014	82445			
1230.78	912	2621712	0.938080259399455	86596			
1231.81	812	2622524	0.938370802819416	84797			
1232.83	985	2623509	0.938723247731561	84824			
1233.85	835	2624344	0.939022020829673	82707			
1234.93	837	2625181	0.939321509551973	83266			
1235.96	816	2625997	0.939613484220308	84476			
1236.98	775	2626772	0.939890788592807	82969			
1237.63	450	2627222	0.940051804034904	55954			
1238.38	552	2627774	0.940249316310542	63385			
1239.11	571	2628345	0.940453627015958	66400			
1239.53	289	2628634	0.940557034710993	42370			
1240.5	802	2629436	0.940844000010019	81143			
1240.97	361	2629797	0.94097317017579	50431			
1241.79	662	2630459	0.941210041781718	71229			
1242.41	444	2630903	0.941368910351253	58452			
1243.41	837	2631740	0.941668399073553	78637			
1244.29	697	2632437	0.941917794102756	74620			
1245.34	874	2633311	0.942230521872517	85260			
1246.29	787	2634098	0.942512119990139	79397			
1247.37	934	2635032	0.942846316485512	84491			
1248.4	813	2635845	0.943137217717567	83547			
1249.45	807	2636652	0.94342597207706	83438			
1250.52	929	2637581	0.943758379511966	84693			
1251.6	907	2638488	0.944082915080814	87010			
1252.67	903	2639391	0.944406019401287	84528			
1253.72	839	2640230	0.944706223747774	83179			
1254.77	842	2641072	0.945007501530541	82531			
1255.85	896	2641968	0.94532810116636	83646			
1256.92	822	2642790	0.945622222707256	83618			
1257.99	908	2643698	0.945947116088198	82500			
1259.02	870	2644568	0.946258412609584	82100			
1260.05	859	2645427	0.946565773197942	82527			
1260.98	1406	2646833	0.94706885700147	91480			
1261.98	973	2647806	0.947417008168492	86172			
1263.05	1079	2648885	0.94780308741743	86505			
1264.07	895	2649780	0.948123329241156	83737			
1265.09	856	2650636	0.948429616393233	84338			
1266.09	859	2651495	0.94873697698159	84960			
1266.74	498	2651993	0.948915167404177	59677			
1267.46	557	2652550	0.949114468740283	61453			
1268.28	641	2653191	0.949343826292247	69395			
1269	575	2653766	0.949549568246037	59481			
1269.78	569	2654335	0.949753163327266	64470			
1270.68	751	2655086	0.950021880209521	79069			
1271.35	537	2655623	0.950214025303756	62580			
1272.18	692	2656315	0.950461631272491	72731			
1272.91	559	2656874	0.950661648232784	64023			
1273.89	768	2657642	0.950936447920629	80443			
1274.87	735	2658377	0.951199439809386	77304			
1275.65	627	2659004	0.951423787992041	73465			
1276.62	750	2659754	0.951692147062202	80090			
1277.52	778	2660532	0.951970524870982	76956			
1278.5	835	2661367	0.952269297969094	81084			
1279.25	616	2661983	0.95248971021872	67397			
1280.18	747	2662730	0.9527569958526	78056			
1281.16	749	2663479	0.953024997110667	79790			
1282.21	846	2664325	0.953327706141809	82994			
1283.28	853	2665178	0.953632919857605	83625			
1284.4	832	2666010	0.953930619519437	84700			
1285.47	878	2666888	0.954244778537572	85233			
1286.54	783	2667671	0.95452494540682	84660			
1287.62	866	2668537	0.954834810679832	84118			
1288.69	839	2669376	0.955135015026319	84317			
1289.79	865	2670241	0.955444522487238	84204			
1290.81	918	2671159	0.955772993989115	88058			
1291.86	847	2672006	0.95607606083235	84555			
1292.93	871	2672877	0.95638771516583	84946			
1293.98	853	2673730	0.956692928881626	83026			
1295	859	2674589	0.957000289469984	82698			
1296.02	777	2675366	0.95727830946667	82553			
1297.07	854	2676220	0.95758388099456	83706			
1298.12	821	2677041	0.957877644723363	81337			
1298.69	412	2677453	0.958025063305905	53769			
1299.09	299	2677752	0.958132049121875	43092			
1299.66	455	2678207	0.95829485362444	55079			
1300.69	824	2679031	0.958589690789523	84208			
1301.36	472	2679503	0.958758578097678	59770			
1302.28	685	2680188	0.959003679381758	73210			
1303.05	599	2680787	0.959218008825793	65098			
1303.8	685	2681472	0.959463110109873	65311			
1304.72	666	2682138	0.959701412964176	74972			
1305.62	746	2682884	0.959968340785963	77384			
1306.4	556	2683440	0.960167284309975	65045			
1307.22	631	2684071	0.960393063741004	67017			
1308.37	863	2684934	0.960701855577736	87322			
1309.34	727	2685661	0.960961984969745	77370			
1310.17	606	2686267	0.961178819098435	68748			
1311.15	704	2686971	0.961430718812293	79861			
1312.27	838	2687809	0.961730565346686	85926			
1313.32	800	2688609	0.962016815021524	80324			
1314.49	876	2689485	0.962330258415472	84624			
1315.57	865	2690350	0.962639765876391	84553			
1316.65	812	2691162	0.962930309296352	83377			
1317.75	809	2691971	0.963219779280032	83512			
1318.85	837	2692808	0.963519268002331	83360			
1319.95	918	2693726	0.963847739504208	82490			
1320.87	1254	2694980	0.964296435869517	89705			
1321.87	920	2695900	0.964625622995581	86457			
1322.89	974	2696874	0.964974131974697	86499			
1323.91	922	2697796	0.965304034724948	83887			
1324.93	848	2698644	0.965607459380277	83716			
1325.95	904	2699548	0.965930921512844	84190			
1326.97	830	2700378	0.966227905550488	82776			
1327.47	436	2700814	0.966383911623275	54088			
1327.82	235	2701049	0.966467997465259	39397			
1328.85	732	2701781	0.966729915917736	76599			
1329.25	315	2702096	0.966842626727204	45302			
1330.15	619	2702715	0.96706411241311	68691			
1331.1	814	2703529	0.967355371457258	80559			
1331.87	664	2704193	0.967592958687373	68643			
1332.84	763	2704956	0.96786596931475	79588			
1333.82	728	2705684	0.968126456518853	77658			
1334.75	724	2706408	0.968385512474582	74875			
1335.32	434	2706842	0.968540802923182	58621			
1336.32	822	2707664	0.968834924464078	81550			
1337.25	743	2708407	0.969100778849584	78047			
1338.3	795	2709202	0.969385239463954	83220			
1339.37	855	2710057	0.969691168803938	82861			
1340.37	743	2710800	0.969957023189444	81665			
1341.49	837	2711637	0.970256511911743	85243			
1342.41	703	2712340	0.970508053813508	75972			
1343.49	825	2713165	0.970803248790685	84549			
1344.41	659	2713824	0.971039046960333	75913			
1345.43	698	2714522	0.971288799801629	79042			
1346.35	682	2715204	0.971532827649429	76261			
1347.35	729	2715933	0.971793672665625	77701			
1348.28	721	2716654	0.972051655185073	76342			
1349.13	609	2717263	0.972269562750044	69401			
1350.13	769	2718032	0.972544720249982	78387			
1351.11	865	2718897	0.972854227710901	84981			
1352.16	809	2719706	0.973143697694581	82793			
1353.13	835	2720541	0.973442470792693	78379			
1354.08	747	2721288	0.973709756426574	78388			
1355.06	766	2722054	0.973983840490231	80671			
1356.11	863	2722917	0.974292632326963	84256			
1356.81	533	2723450	0.974483346172824	65916			
1357.39	411	2723861	0.974630406943272	56273			
1358.39	683	2724544	0.974874792603165	75299			
1359.24	628	2725172	0.975099498597913	70965			
1360.06	530	2725702	0.975289139007494	65923			
1360.79	548	2726250	0.975485220034758	64139			
1361.76	793	2727043	0.975768965024941	76865			
1362.21	309	2727352	0.975879528961848	44008			
1363.31	814	2728166	0.976170788005996	85455			
1364.48	832	2728998	0.976468487667827	87599			
1365.63	901	2729899	0.976790876364114	89651			
1366.68	833	2730732	0.977088933838039	83661			
1367.58	724	2731456	0.977347989793768	76384			
1368.1	367	2731823	0.9774793068321	51132			
1369.1	717	2732540	0.977735858103174	76119			
1370.07	731	2733271	0.977997418743557	78648			
1370.9	667	2733938	0.978236079409954	74861			
1371.83	749	2734687	0.978504080668021	77332			
1372.73	834	2735521	0.97880249595404	73363			
1373.8	858	2736379	0.979109498730304	84166			
1374.85	820	2737199	0.979402904647013	82976			
1375.72	706	2737905	0.979655519985058	74143			
1376.72	786	2738691	0.979936760290586	82033			
1377.77	790	2739481	0.980219431844489	82999			
1378.82	798	2740279	0.98050496589514	81437			
1379.92	906	2741185	0.980829143651895	84824			
1380.89	2492	2743677	0.981720811389016	93868			
1381.96	1166	2744843	0.982138020290093	88858			
1383.04	1048	2745891	0.982513007364131	89063			
1384.16	1021	2746912	0.982878333511643	86580			
1385.26	996	2747908	0.983234714356817	88685			
1386.33	938	2748846	0.983570342100565	86881			
1387.45	962	2749808	0.983914557334558	88898			
1388.42	862	2750670	0.984222991359196	80921			
1389.49	918	2751588	0.984551462861073	85463			
1390.61	986	2752574	0.984904265585311	90703			
1391.71	917	2753491	0.985232379275094	88367			
1392.83	1089	2754580	0.985622036644968	87887			
1393.98	1142	2755722	0.986030658055799	89506			
1395.13	1095	2756817	0.986422462298234	89403			
1396.26	986	2757803	0.986775265022472	92069			
1397.41	1181	2758984	0.987197841104952	92054			
1398.56	971	2759955	0.987545276647787	90307			
1399.71	1015	2760970	0.987908455922738	88363			
1400.81	962	2761932	0.988252671156731	89832			
1401.53	580	2762512	0.988460202170989	64981			
1402.33	648	2763160	0.988692064407608	67348			
1403	497	2763657	0.988869897018101	61769			
1404.03	820	2764477	0.989163302934811	79821			
1404.76	618	2765095	0.989384430808623	66056			
1405.61	770	2765865	0.989659946120655	74448			
1406.53	746	2766611	0.989926873942442	76328			
1407.65	886	2767497	0.990243895457325	87161			
1408.7	844	2768341	0.990545888864279	84371			
1409.5	660	2769001	0.990782044846021	68818			
1410.4	887	2769888	0.991099424172998	80542			
1411.4	864	2770752	0.991408573821823	84306			
1412.47	1088	2771840	0.991797873379603	88456			
1413.55	905	2772745	0.992121693324264	85969			
1414.55	816	2773561	0.992413667992599	82520			
1415.5	665	2774226	0.992651613034808	74708			
1416.23	560	2774786	0.992851987807195	67590			
1416.9	519	2775305	0.993037692283746	62512			
1418.08	938	2776243	0.993373320027494	88908			
1419.08	800	2777043	0.993659569702333	81073			
1420.16	891	2777934	0.993978380277684	85148			
1421.06	744	2778678	0.994244592475283	79744			
1422.09	823	2779501	0.994539071828273	82692			
1423.19	965	2780466	0.994884360498547	87304			
1424.36	933	2781399	0.995218199181827	88713			
1425.49	957	2782356	0.995560625355352	90636			
1426.62	1063	2783419	0.995940979610793	88310			
1427.75	1210	2784629	0.996373932243986	89519			
1428.87	946	2785575	0.996712422484483	88092			
1429.99	853	2786428	0.997017636200279	86712			
1431.11	906	2787334	0.997341813957033	90276			
1432.26	965	2788299	0.997687102627307	89361			
1433.41	932	2789231	0.998020583498493	89998			
1434.23	662	2789893	0.998257455104422	72506			
1434.78	386	2790279	0.998395570572531	51957			
1435.21	380	2790659	0.99853153916808	48286			
1436.36	997	2791656	0.998888277825347	90149			
1437.43	986	2792642	0.999241080549585	84740			
1438.36	966	2793608	0.999586727031952	78506			
1438.71	312	2793920	0.999698364405139	41308			
1439.81	843	2794763	1	76740			



==> graphs/Data-and-Scripts/query-freq/resource-query-new-new.txt <==
0	0.7827281951904297
5	0.8261203765869141
10	0.8485317230224609
20	0.8761882781982422
50	1.0504722595214844
75	1.2314319610595703
100	1.390218734741211
500	2.9058456420898438
1000	7.776975631713867
#1000 0.04514884948730469	3509.0718505812847


==> graphs/Data-and-Scripts/query-freq/resource-query-new.txt <==
0	0.14591217041015625
5	0.14925003051757812
10	0.14829635620117188
20	0.15306472778320312
25	0.15211105346679688
50	0.16188621520996094
75	0.16832351684570312
100	0.179290771484375
500	0.36025047302246094
1000	0.8440017700195312
#1000 0.04514884948730469	3509.0718505812847


==> graphs/Data-and-Scripts/query-freq/resource-query.txt <==
1    0.00125885009765625	0.628930817610063
5    0.001271963119506836	1.6771488469601679
10   0.0012898445129394531	3.1065370688012197
20   0.0013599395751953125	8.709738898418145
50   0.0018780231475830078	50.12388031255956
75   0.0023250579833984375	85.85858585858585
100  0.0024030208587646484	92.09071850581284
#1000 0.04514884948730469	3509.0718505812847


==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq-2015-11-30.txt <==

0	0	0	0	0
1	2015-11-30-000030	0.3500330018949475	18.087965177743524	3.065030582761079
2	2015-11-30-010019	0.31442545893412943	15.127102885519896	2.9186582631868365
3	2015-11-30-020037	0.2586576769843702	16.444744573153486	2.7755905511811023
4	2015-11-30-030002	0.25155562930390774	16.24847398633731	2.579621799834341
5	2015-11-30-040046	0.30821262921870723	15.954590142284871	3.1963845040123333
6	2015-11-30-070013	99.44880761828838	99.66418547120323	99.64463606966585


==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq-2016-06-25.txt <==

1	2016-06-25-000144	0.3887177429190814	18.078052826844083	4.38092299850437
2	2016-06-25-010023	0.28780641306230975	16.72004735955312	3.2694622668437185
3	2016-06-25-020046	0.38818685325564606	16.182363097371077	4.039205571318029
4	2016-06-25-030125	0.42734407515310063	15.812880996554465	3.685715355898768
5	2016-06-25-040000	0.6478973158091339	16.910334359761684	4.85717637098954

==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq-2017-02-21-how-long.txt <==
0.05    2017-02-21-000058       0.9324009324009324      21.548821548821547      5.0
0.1     2017-02-21-000058       0.46756282875511396     26.688364524003255      5.450733752620545
0.5     2017-02-21-000058       0.15178171030390838     25.673823663773415      5.550146056475171
1	2017-02-21-000058	0.17226528854435832	25.57433482345629	6.202502714130621
5	2017-02-21-000058	0.37438722335672897	24.95083568713233	6.13040306494646
10	2017-02-21-000058	0.4554391271470239	25.396865842782518	6.215410375795802
15	2017-02-21-000058	0.30458617282480627	25.54012062576379	6.114587856650234
20	2017-02-21-000058	0.23014435868124752	25.4429391271085	6.093657681238604
25	2017-02-21-000058	0.23467685447551975	25.35829721868047	6.0548045127898416
30	2017-02-21-000058	0.23266231333917722	25.196346345326443	6.071397024493041


==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq-2017-02-21.txt <==
1	2017-02-21-000058	0.37438722335672897	24.95083568713233	6.13040306494646
2	2017-02-21-010058	0.8521446100470063	26.46191676002281	6.217690840260548
3	2017-02-21-020043	0.32455454303130427	21.957771993387034	3.106516173947364
4	2017-02-21-030102	0.7125077197325804	26.51848354579264	2.732452864932328
5	2017-02-21-040028	0.5761439811244258	25.222234620248457	3.113727742676623
#6	2017-02-21-070017	0.17684208588519415	72.41080390546583	75.69466530579113


==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq-2017-03-06.txt <==
0	0	0	0	0
1	2017-03-06-000000	1.199865914737548	24.65704472811737	11.685703914799626
2	2017-03-06-010054	0.8132961696070532	26.737938138589605	5.868985611591724
3	2017-03-06-020005	0.8373134370764778	27.48204066723487	4.6687803931133
4	2017-03-06-030057	0.6387066054413205	28.315766935852015	6.2928750933912925
5	2017-03-06-040055	0.7719017602661029	29.9533478432561	6.016574646521418
6	2017-03-06-050001	0.30984096391992316	68.8430625859633	72.25917577384229


==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq-2017-04-25.txt <==
0	0	0	0	0
1	2017-04-25-000121	0.3884418434528164	26.66240409207161	2.4626252771070947
2	2017-04-25-010005	0.37863203353598013	25.60044691845733	2.6515452845948846
3	2017-04-25-020110	0.38742300043653294	25.534865465963108	2.512170951094167
4	2017-04-25-030008	0.3271805971610869	29.995440762478196	2.6492105932714067
5	2017-04-25-040051	0.28749127888825843	33.76938057639759	3.4739844049715507
6	2017-04-25-100002	0.3705879373182053	66.29921931912241	71.32172594247572
6	2017-04-25-100002	0.3705879373182053	66.29921931912241	71.32172594247572


==> graphs/Data-and-Scripts/query-freq/summary-qruey-freq.txt <==

0.37438722335672897	848.1518914236211	42.03070896435941
0.37438722335672897	24.95083568713233	6.13040306494646
0.17684208588519415	72.41080390546583	75.69466530579113
2017-02-21-0000580.37438722335672897	24.95083568713233	6.13040306494646

==> graphs/Data-and-Scripts/source-ip-params/resource-ipset-new.txt <==
0	0.7729530334472656
1000	0.7805824279785156
10000	0.7848739624023438
50000	0.7925033569335938
75000	0.8032321929931641
100000	0.8029937744140625
500000	0.8103847503662109
1000000	0.7963180541992188


==> graphs/Data-and-Scripts/source-ip-params/resource-ipset.txt <==
0	0.8018016815185547
1000	0.8139610290527344
10000	0.8106231689453125
50000	0.7903575897216797
75000	0.7882118225097656
100000	0.8156299591064453


==> graphs/Data-and-Scripts/source-ip-params/summary-duration-0600am.txt <==

0.17	2312730	182783	92.67553404851027	7.324465951489733
0.33	2387707	107806	95.68000647562245	4.319993524377553
1	2460811	34702	98.60942419454437	1.3905758054556319
2	2471603	23910	99.04188036688248	0.9581196331175194
3	2476200	19313	99.22609098810545	0.7739090118945483
4	2478386	17127	99.31368820759499	0.6863117924050085
5	2479752	15761	99.36842645179568	0.6315735482043171
6	2480867	14646	99.41310664380431	0.5868933561957


==> graphs/Data-and-Scripts/source-ip-params/summary-when.txt <==
1	2460811 34702   98.60942419454437       1.3905758054556319
2	2437660	57853	97.68171914952958	2.3182808504704244
3	2433203	62310	97.50311859725836	2.496881402741641
4	2428379	67134	97.30981164994932	2.690188350050671
5	2424186	71327	97.14179008484429	2.8582099151557214
6	2421678	73835	97.0412897067657	2.9587102932342972

